Efficiently Maintaining Next Basket Recommendations under Additions and Deletions of Baskets and Items

Recommender systems play an important role in helping people find information and make decisions in today's increasingly digitalized societies. However, the wide adoption of such machine learning applications also causes concerns in terms of data privacy. These concerns are addressed by the recent "General Data Protection Regulation" (GDPR) in Europe, which requires companies to delete personal user data upon request when users enforce their "right to be forgotten". Many researchers argue that this deletion obligation does not only apply to the data stored in primary data stores such as relational databases but also requires an update of machine learning models whose training set included the personal data to delete. We explore this direction in the context of a sequential recommendation task called Next Basket Recommendation (NBR), where the goal is to recommend a set of items based on a user's purchase history. We design efficient algorithms for incrementally and decrementally updating a state-of-the-art next basket recommendation model in response to additions and deletions of user baskets and items. Furthermore, we discuss an efficient, data-parallel implementation of our method in the Spark Structured Streaming system. We evaluate our implementation on a variety of real-world datasets, where we investigate the impact of our update techniques on several ranking metrics and measure the time to perform model updates. Our results show that our method provides constant update time efficiency with respect to an additional user basket in the incremental case, and linear efficiency in the decremental case where we delete existing baskets. With modest computational resources, we are able to update models with a latency of around 0.2~milliseconds regardless of the history size in the incremental case, and less than one millisecond in the decremental case.

==> snippets.txt <==
% \begin{itemize}
%     \item \textit{GRU4REC} \cite{hidasi2016sessionbased,hidasi2018recurrentGRU4RECplus} is the first to adopt RNN for session-based recommendation and later improved with more effective loss function.
%     % \item \textit{DREAM} (\textit{Dynamic REcurrent bAsket Model}) \cite{yu2016dynamic} is also a RNN based model, which not only utilizes sequential patterns but also learns global representation of a user.
%     \item \textit{NARM} (\textit{Neural Attentive Recurrent Model}) \cite{li2017neural} and \textit{SHAN} (\textit{Sequential Hierarchical Attentive Network}) \cite{ying2018sequential} improve existing RNN based method by attention mechanism \cite{transformer} and prove to be effective on various datasets and selected metrics.
%     \item \textit{STAMP} (\textit{Short-Term Attention/Memory Priority Model}) \cite{liu2018stamp} drops RNN and uses attention mechanisms alone, which turns out be more scalable for industrial applications.
%     \item \textit{Repeatnet} \cite{ren2019repeatnet} incorporates a repeat-aware mechanism into a neural architecture, which is inspired by the dynamics of repeat pattern observed in human consumption \cite{repeatdynamics,repeatdynamics2}.
% % of a user to captures global features
    
% \end{itemize}


% As pointed out by \cite{jannach2017recurrent}, in the GRU4REC paper \cite{hidasi2016sessionbased} (2016), only 2 datasets are used, and the baseline KNN methods are not utilized to their full strength. In other words, comparing the best of deep learning to a modest configuration of KNN does not make the performance improvement gained with a complex network more convincing. Conversely, the paper \cite{jannach2017recurrent} demonstrate that kNN based methods are performing better than GRU4REC in many other datasets on a variety of evaluation metrics.
 


% In recent work by \cite{hu2020modeling} (2020), a simple kNN-based method is introduced for NBR and it outperforms the state-of-the-art deep learning based methods despite its simplicity in theory.

We now examine how we can put top-n and session-based recommendation under the same framework as NBR according to \autoref{def:nbr}:
\begin{itemize}
    \item When $|\mathcal{H}|=1$, $\mathcal{H}$ contains only one unordered set of items, which essentially reduces to a top-n recommendation scenario where temporal patterns are ignored. Practically, one can convert NBR to top-n by shuffling all historical items into a single set.
    \item When $|\boldsymbol{b_i}| = 1$, i.e., basket size for all baskets is 1, treating the complete history as a single session where each item is treated separately while preserving the relative orders among items.
\end{itemize}

This framework allows us to reason about top-n, session-based, and next basket recommendation in a unified manner and offers a direction to generalize insights obtained in NBR to other recommendation scenarios. 




% \subsection{Differential Privacy}

% Note that though approximate data deletion is conceptually derived from differential privacy (DP) \cite{dwork2008differentialprivacy}, it also poses important differences we would like to highlight here. DP states that:
% \begin{align}
%   \forall \mathcal{D} \subset \mathcal{X}, \forall \mathcal{D}^\prime \subset \mathcal{X}: e^{-\epsilon}  \leq  \frac{p(\mathcal{A}(\mathcal{D}) \in \mathcal{H})}{p(\mathcal{A}(\mathcal{D}^\prime)\in \mathcal{H})} \leq e^\epsilon
% \end{align}

% where $\mathcal{D}$ and $\mathcal{D}^\prime$ are called\textit{ neighbour dataset} in that they only differ by 1 data point.

% It can be seen that DP is a sufficient condition for \textit{$\epsilon$-approximate} data deletion. In other words, if the learned model is deferentially private, one can achieve \textit{$\epsilon$-approximate} data deletion simply by ignoring any deletion request, because we can not distinguish the distribution difference anyway. This reasoning offers us a different way out: we can first deferentially privatize the model under a privacy budget $\epsilon$, and then achieve approximate data deletion by ignoring deletion requests.
% On the other hand, DP is not a necessary condition for \textit{$\epsilon$-approximate} data deletion. For example, a naive KNN algorithm is apparently not deferentially private (because an adversarial can easily tell if a sample is in the training set by checking the similarity score or prediction label), but it achieves exact data deletion by trivially removing a sample in constant time.

% Despite its intuitive attractiveness, DP remains a very strong requirement. It's difficult and costly to implement bug-free deferentially private models even by experts \cite{difficultDP}. The sacrifice in model performance for privacy gain is significant, not to mention the operational costs for large scale systems. As shown in \cite{abadi2016deep}, the accuracy drop can be as much as $-7\%$ for making a deep learning model deferentially private.

% % There are also some other nuances worth noting in the context of data deletion.

% To sum up, data deletion in the context of ML models is not the same problem as differential privacy. The former is focused on removing the influence of individual data in a trained model and is not necessarily interested in preserving privacy in the sense of differential privacy, while the latter attempts to make data private and non-identifiable and often does not need to remove data.
% Empirically, imagine that a consumer who files a data deletion request mentioning specifically the data retained in ML models gets in response that the model is deferentially privatized thus it is not necessary to take any actions. This is not really a very convincing response. To fully fulfill the privacy law, perhaps the only convincing response is one that is in accordance with exact data deletion.


% % \subsection{Industrial Recommender Systems}
% % There is a lot to talk about for recommender systems in the wild. In this section, we focus our attention on the architectural aspects of industrial applications. By doing that, we aim to shed light on the challenges in terms of decremental learning in such real-world systems.

% % % \subsubsection{Two Stage Architecture}
% % Many industrial recommender systems have to match a tremendous amount of users with a huge amount of items, which means they have to be designed for high scalability and strict latency requirements while still being able to provide highly relevant recommendations.
% % A basic recommender system consists of 1) an offline stage in which all recommendations for all users are precomputed and stored upfront; 2) a low-latency online serving stage in which precomputed recommendations are retrieved from storage upon request. We refer to the approach as \textit{T+1} in that the recommendations are refreshed every day typically done overnight.
% % The T+1 architecture is intuitive and easy to maintain. However, it does not take into account the user's immediate feedback (browsing, clicking, etc.) and struggles to adapt to context shifts (such as location, time, etc.) thus fails to provide the most accurate and up-to-date recommendations. We illustrate the T+1 architecture in \autoref{fig:tplus1}. It is noteworthy to point out that some variations of this approach exist. Netflix reports its system architectures for personalization and recommendation in \cite{amatriain2015recommenderneflix} which adds an extra nearline layer in between the offline and online layer. As its name suggests, the nearline layer takes advantages of both worlds trying to use the latest accumulated data sooner than the offline layer and provide more freshness to the system, and at the same time does not need to worry about the extreme latency constraint for online layer by storing the results intermediately.

% % \begin{figure}[h]
% %     \centering
% %     \includegraphics[width=0.8\textwidth]{artifacts/offline-online-rs.pdf}
% %     \caption[T+1 architecture]{T+1 architecture. User's interaction data (such as user's browsing behaviors) are collected through an event distribution component (such as Apache Kafka \cite{kreps2011kafka}) and stored in an offline storage system. From the historical data, models are trained periodically and are hence used during offline computation to generate recommendations results which are typically stored in storage systems that support fast retrieval. During the online phase, recommendations are served to end-user with low latency.}
% %     \label{fig:tplus1}
% % \end{figure}

% % \begin{figure}[h]
% %     \centering
% %     \includegraphics[width=0.8\textwidth]{artifacts/two-stage.pdf}
% %     \caption[Two stage architecture]{Two stage architecture adapted from \cite{covington2016youtube}. The nomination stage consists of many fast nominator models which winnows down the candidate items from millions to hundreds, followed by a more sophisticated ranking model that outputs a ranked list of items.}
% %     \label{fig:twostage}
% % \end{figure}

% % The limitations of T+1 architecture prompt the industry to think about more scalable alternatives that are capable of running computationally complex algorithms and also produce fresh results with low latency. This leads to the wide adoption of the two-stage architecture, including Youtube \cite{davidson2010youtube, covington2016youtube, yi2019samplingyoutubetwotower, chen2019topyoutuberl, zhao2019recommendingyoutuberanking}, LinkedIn \cite{borisyuk2016casmos}, Pinterest \cite{eksombatchai2018pixie}, Zalando \cite{freno2017practicalzalando}, and many others. It is composed of two main steps: 1) a \textit{nomination} (a.k.a. retrieval) stage with multiple computationally efficient and fast models as nominators where each one selects a small number of items from a large corpus given user history and other contexts and 2) a  \textit{ranking} stage with a more sophisticated model utilizing a richer set of features that narrows down and reorders selected items from the previous step. An illustration is provided in \autoref{fig:twostage}.

% % For instance, multiple heterogeneous nominators can be used in parallel to provide a combination of relevant items. These models range from popularity based rule, collaborative filtering methods to deep neural networks such as the two-tower architecture \cite{yi2019samplingyoutubetwotower}, and reinforcement learning based candidate generator \cite{chen2019topyoutuberl}. As for ranking, more expressive models are used to produce a ranked list from the pool of candidates passed on from nominators, since the ranker needs to learn from a large set of features and their interactions and optimize for multiple objectives simultaneously. One such large scale ranking model based on RNN and a mixture of experts is deployed at YouTube \cite{zhao2019recommendingyoutuberanking}. 



% % What we have shown is just the tip of an iceberg of all the innovations that underlie the massive adoption of RS in a business environment. The challenges for implementing deletion mechanisms arise from the interplay between many factors: high business impact, complex architecture, heterogeneous data sources and lack of provenance for many features derived thereof, complex ML models and techniques, etc. To make it feasible to adopt deletion mechanisms in the real world, we argue that we have to work on these directions from a technical point of view (on top of legal efforts and societal awareness which are out of our scope): a) develop data provenance system which can track the usage and full lineage of not only data but also all derived features; b) research further for efficient and practical deletion mechanisms for both simple models as well as complex algorithms like neural networks; c) make it easy and attractive to integrate such components into existing systems.  


% % % \subsection{Recommender Systems Architecture (TODO)}

% \subsection{Industrial Recommender Systems}
% We aim to shed light on the challenges in terms of decremental learning in real-world recommender systems. In this section, we focus our attention on the architectural aspects of industrial applications. Many industrial recommender systems have to match a tremendous amount of users with a huge amount of items, which means they have to be designed for high scalability and strict latency requirements while still being able to provide highly relevant recommendations.
% A basic recommender system consists of: 1) an offline stage in which all recommendations for all users are precomputed and stored upfront; 2) a low-latency online serving stage which retrieves precomputed recommendations from storage upon request. We refer to the approach as \textit{T+1} in that the recommendations are refreshed typically overnight.
% The T+1 architecture is intuitive and easy to maintain. However, it does not take into account the user's immediate feedback and struggles to adapt to context shifts thus fails to provide the most accurate and up-to-date recommendations. We illustrate the T+1 architecture in \autoref{fig:tplus1}. It is noteworthy to point out that some variations of this approach exist. Netflix reports its system architectures for personalization and recommendation in \cite{amatriain2015recommenderneflix} which adds an extra nearline layer in between the offline and online layer. As its name suggests, the nearline layer takes advantages of both worlds trying to use the latest accumulated data sooner than the offline layer and provide more freshness to the system, and at the same time does not need to worry about the extreme latency constraint for online layer by storing the results intermediately.

% % \begin{figure}
% % \subfigure{
% % \centering
% % \includegraphics[width=0.45\textwidth]{artifacts/offline-online-rs.pdf}
% % }
% % \subfigure{
% % \centering
% % \includegraphics[width=0.45\textwidth]{artifacts/two-stage.pdf}
% % }
% % \caption{…}
% % \label{fig:three}
% % \Description[Fly 1 and Fly 2 look identical]{Fly 1 and fly 2 comparison shows identical length, wingspan, and overall bodily structure.}
% % \end{figure}



% \begin{figure}
%     \centering
%     \includegraphics[width=0.8\textwidth]{artifacts/offline-online-rs.pdf}
%     \caption[T+1 architecture]{T+1 architecture. User's interaction data (such as user's browsing behaviors) are collected through an event distribution component (such as Apache Kafka \cite{kreps2011kafka}) and stored in an offline storage system. From the historical data, models are trained periodically and are hence used during offline computation to generate recommendations results which are typically stored in storage systems that support fast retrieval. During the online phase, recommendations are served to end-user with low latency.}
%     \Description{T+1 architecture for recommender systems consisting of an offline training phase and an online serving phase.}
%     \label{fig:tplus1}
% \end{figure}

% The limitations of T+1 architecture prompt the industry to think about more scalable alternatives that are capable of running computationally complex algorithms and also produce fresh results with low latency. This leads to the wide adoption of the two-stage architecture, including Youtube \cite{davidson2010youtube, covington2016youtube, yi2019samplingyoutubetwotower, chen2019topyoutuberl, zhao2019recommendingyoutuberanking}, LinkedIn \cite{borisyuk2016casmos}, Pinterest \cite{eksombatchai2018pixie}, Zalando \cite{freno2017practicalzalando}, and many others. It is composed of two main steps: 1) a \textit{nomination} (a.k.a. retrieval) stage with multiple computationally efficient and fast models as nominators where each one selects a small number of items from a large corpus given user history and other contexts and 2) a  \textit{ranking} stage with a more sophisticated model utilizing a richer set of features that narrows down and reorders selected items from the previous step. An illustration is provided in \autoref{fig:twostage}.


% \begin{figure}
%     \centering
%     \includegraphics[width=0.8\textwidth]{artifacts/two-stage.pdf}
%     \caption[Two stage architecture]{Two stage architecture adapted from \cite{covington2016youtube}. The nomination stage consists of many fast nominator models which winnows down the candidate items from millions to hundreds, followed by a more sophisticated ranking model that outputs a ranked list of items.}
%     \Description{Two stage architecture for recommender system consisting of a candidate generation or nomination stage and a ranking stage.}
%     \label{fig:twostage}
% \end{figure}
% Apart from the high business impact of recommender systems \cite{youtube,netflix}, the (technical) challenges for implementing deletion mechanisms arise from the complex system architecture, heterogeneous data sources and lack of provenance for many features derived thereof, complex models, among others. To make it feasible to adopt deletion mechanisms in the real world, we argue that we have to work on these directions from a technical point of view: a) develop data provenance system which can track the usage and full lineage of not only data but also all derived features; b) research further for efficient and practical deletion mechanisms for both simple models as well as complex algorithms; c) make it easy and attractive to integrate such components into existing systems.




% \subsection{Incremental Learning}
% Mining on stream data is becoming increasingly relevant \cite{domingos2003generalmining}. Traditional ``one-shot'' machine learning approaches access the whole training dataset and produce a one-off model for serving, and this procedure is repeated on a regular basis. However, this simple approach struggles to cope with the rapidly growing accumulated data and often leads to outdated models. Incremental learning instead tries to continuously incorporate newly arrived data and produce the most up-to-date models, as it adapts to shift in customer preference thus provides the most accurate profile in a timely manner. In the literature, some people use online learning synonymously while others define them in different ways \cite{gepperth2016incremental1}. According to \cite{losing2018incremental2}, online learning is specified as decremental learning with additional restrictions in model complexity, run-time, and limited resources (e.g., on a small device), and incremental learning is defined as follows.

% \begin{definition}[\textbf{Incremental Learning}] \label{def:incrementallearning}
% Given a stream of training data with temporal order $[x_1,x_2, \cdots,x_t]$, an incremental learning algorithm is one that generates a sequence of models $[h_1,h_2,\cdots, h_t]$ where $h_i$ is a function of $h_{i-1}$ and $p$ most recent samples $[x_{i-p}, \cdots,x_i]$, i.e., $h_i = f(h_{i-1}, [x_{i-p}, \cdots,x_i])$.
% \end{definition}

% There exist incremental variations for many machine learning models and learning algorithms. Some of the most successful ones include online \textit{Random Forest} \cite{saffari2009linerandomforest} and incremental version of Support Vector Machines \cite{SVM}. Another example is \textit{Stochastic Gradient Descent} \cite{sgd} which iteratively learns on a batch of samples and updates model parameters. SGD being the default optimizer for neural networks makes deep learning naturally incremental by saving the model (including architecture and weights) as serialized artifact and loading it later to train on new data.

==> snippets2.txt <==
% \todo{This must be drastically shortened to a single paragraph, done}
% Deep learning has achieved many successes in various domains \cite{alexnet,gan,dqn,gpt3,dalle} 
 Recent studies \cite{jannach2017recurrent,arewemakingprogress, ludewig2019performance, ncfrevisitedrendle2020} show that many recent neural-based advances in RS only achieve reported performance in carefully selected datasets and are easily outperformed by simpler methods like neighborhood-based approaches.
%
% The reasons for deep learning's lack of performance in the RS domain are mixed. Deep neural networks are known as universal function approximators \cite{cybenko1989approximation, hornik1991approximation,leshno1993multilayer}, that is, they can approximate any functions with arbitrary width (number of neurons in a layer) or arbitrary length (number of layers). However, the universal approximating power of deep learning should not be taken for granted, as it is often difficult to find practical algorithms to build such networks. An example demonstrating the difficulty of training an RNN to learn vector addition is found in \cite{tifuknn}; another similar one showing the nuances of training neural networks to perform dot product is in \cite{ncfrevisitedrendle2020}. Other reasons can be attributed to more practical issues such as arbitrary evaluation protocols, scarcity of high-quality datasets, among others.
These discussions foster a different direction where people go back to basics and revisit traditional methods. One of those simple yet effective methods is k-Nearest Neighbor (kNN) \cite{knn}. Many studies show that its variations such as session-based kNN \cite{ludewig2018evaluation,kersbergenlearnings} form strong baselines in different scenarios.

Nearest neighbor methods are intuitively simple, easy to justify or explain, and efficient and stable in production systems \cite{ning2015comprehensive}. Furthermore, the effectiveness of the nearest neighbor method might be deeply rooted in the human mind as research in psychology shows that the intuitive mechanism of human decision-making represents categories by a prototype or a set of typical exemplars \cite{daniel2017thinkingfastandslow}.

% \todo{discuss implementation in Spark  \cite{zaharia2016apachespark}, done}

